Visualizing Topics with Multi-Word Expressions

We describe a new method for visualizing topics, the distributions over terms that are automatically extracted from large text corpora using latent variable models. Our method finds significant $n$-grams related to a topic, which are then used to help understand and interpret the underlying distribution. Compared with the usual visualization, which simply lists the most probable topical terms, the multi-word expressions provide a better intuitive impression for what a topic is "about." Our approach is based on a language model of arbitrary length expressions, for which we develop a new methodology based on nested permutation tests to find significant phrases. We show that this method outperforms the more standard use of $\chi^2$ and likelihood ratio tests. We illustrate the topic presentations on corpora of scientific abstracts and news articles.

==> abstract.txt <==
We describe a new method for visualizing topics, the distributions
over terms that are automatically extracted from large text corpora
using latent variable models.  Our method finds significant $n$-grams
related to a topic, which are then used to help understand and
interpret the underlying distribution.  Compared with the usual
visualization, which simply lists the most probable topical terms, the
multi-word expressions provide a better intuitive impression for what
a topic is ``about.''  Our approach is based on a language model of
arbitrary length expressions, for which we develop a new methodology
based on nested permutation tests to find significant phrases.  We
show that this method outperforms the more standard use of $\chi^2$
and likelihood ratio tests.  We illustrate the topic presentations on
corpora of scientific abstracts and news articles.

